Partitionability to two trees is NP-complete

We show that P2T - the problem of deciding whether the edge set of a simple graph can be partitioned into two trees or not - is NP-complete.

==> answers.txt <==
5: I exchanged belongs to corresponds everywhere, please check the new version.

6: The refereee is right that introducing multiple edges might make the construction simpler, however, in my opinion, it does not change much, moreover, the replacement step might be just as complicated to understand as the original construction. The referee is also right that a triangle would be sufficient, I am using a cycle of length four because it already appeared earlier.

7: Please check the new caption of figure 2.

The rest of the suggested changes were made.
